Efficient Unsupervised Visual Representation Learning with Explicit Cluster Balancing

Self-supervised learning has recently emerged as the preeminent pretraining paradigm across and between modalities, with remarkable results. In the image domain specifically, group (or cluster) discrimination has been one of the most successful methods. However, such frameworks need to guard against heavily imbalanced cluster assignments to prevent collapse to trivial solutions. Existing works typically solve this by reweighing cluster assignments to promote balance, or with offline operations (e.g. regular re-clustering) that prevent collapse. However, the former typically requires large batch sizes, which leads to increased resource requirements, and the latter introduces scalability issues with regard to large datasets. In this work, we propose ExCB, a framework that tackles this problem with a novel cluster balancing method. ExCB estimates the relative size of the clusters across batches and balances them by adjusting cluster assignments, proportionately to their relative size and in an online manner. Thereby, it overcomes previous methods' dependence on large batch sizes and is fully online, and therefore scalable to any dataset. We conduct extensive experiments to evaluate our approach and demonstrate that ExCB: a) achieves state-of-the-art results with significantly reduced resource requirements compared to previous works, b) is fully online, and therefore scalable to large datasets, and c) is stable and effective even with very small batch sizes.

==> figures/b_z_values.csv <==
1.0,1.0,1.0
0.984,0.96,0.9359999999999999
0.968,0.92,0.872
0.952,0.88,0.808
0.9359999999999999,0.84,0.744
0.9199999999999999,0.8,0.6799999999999999
0.904,0.76,0.616
0.888,0.72,0.5519999999999999
0.872,0.6799999999999999,0.488
0.856,0.64,0.42400000000000004
0.84,0.6,0.3599999999999999
0.824,0.56,0.29599999999999993
0.808,0.52,0.23199999999999998
0.792,0.48,0.16799999999999993
0.776,0.43999999999999995,0.10399999999999987
0.76,0.4,0.040000000000000036
0.744,0.36,-0.02400000000000002
0.728,0.31999999999999995,-0.08800000000000008
0.712,0.28,-0.1519999999999999
0.696,0.24,-0.2160000000000002
0.6799999999999999,0.19999999999999996,-0.28000000000000025
0.664,0.16000000000000014,-0.34399999999999986
0.6479999999999999,0.12,-0.40800000000000014
0.6319999999999999,0.07999999999999996,-0.4720000000000002
0.616,0.040000000000000036,-0.536
0.6,-0.0,-0.6
0.37254901960784337,-0.14215686274509798,-0.6568627450980391
0.20171673819742497,-0.24892703862660948,-0.6995708154506437
0.06870229007633588,-0.33206106870229013,-0.732824427480916
-0.037800687285223344,-0.39862542955326463,-0.7594501718213058
-0.125,-0.453125,-0.78125
-0.19770773638968475,-0.498567335243553,-0.7994269340974212
-0.2592592592592593,-0.5370370370370371,-0.8148148148148149
-0.312039312039312,-0.5700245700245701,-0.828009828009828
-0.35779816513761453,-0.5986238532110091,-0.8394495412844036
-0.3978494623655915,-0.6236559139784947,-0.8494623655913979
-0.4331983805668016,-0.645748987854251,-0.8582995951417004
-0.4646271510516252,-0.6653919694072659,-0.8661567877629063
-0.49275362318840576,-0.6829710144927537,-0.8731884057971014
-0.5180722891566265,-0.6987951807228916,-0.8795180722891566
-0.540983606557377,-0.7131147540983607,-0.8852459016393442
-0.5618153364632239,-0.7261345852895149,-0.8904538341158059
-0.5808383233532934,-0.7380239520958084,-0.8952095808383234
-0.5982783357245336,-0.7489239598278336,-0.8995695839311334
-0.6143250688705234,-0.7589531680440771,-0.9035812672176309
-0.629139072847682,-0.7682119205298013,-0.9072847682119205
-0.6428571428571428,-0.7767857142857143,-0.9107142857142857
-0.6555965559655597,-0.7847478474784748,-0.91389913899139
-0.667458432304038,-0.7921615201900237,-0.9168646080760094
-0.6785304247990815,-0.799081515499426,-0.9196326061997704
-0.6888888888888889,-0.8055555555555556,-0.9222222222222222
-0.6986006458557589,-0.8116254036598494,-0.9246501614639397
-0.707724425887265,-0.8173277661795406,-0.9269311064718163
-0.7163120567375887,-0.8226950354609929,-0.9290780141843972
-0.7244094488188976,-0.827755905511811,-0.9311023622047244
-0.7320574162679425,-0.8325358851674641,-0.9330143540669856
-0.739292364990689,-0.8370577281191807,-0.9348230912476723
-0.7461468721668177,-0.8413417951042611,-0.9365367180417045
-0.7526501766784452,-0.8454063604240283,-0.9381625441696113
-0.7588285960378984,-0.8492678725236865,-0.9397071490094746
-0.7647058823529412,-0.8529411764705883,-0.9411764705882353
-0.7703035274815422,-0.8564397046759639,-0.9425758818703855
-0.7756410256410257,-0.859775641025641,-0.9439102564102564
-0.7807361002349256,-0.8629600626468286,-0.9451840250587314
-0.7856049004594181,-0.8660030627871362,-0.9464012251148545
-0.7902621722846441,-0.8689138576779026,-0.947565543071161
-0.7947214076246334,-0.8717008797653959,-0.9486803519061584
-0.7989949748743719,-0.8743718592964824,-0.949748743718593
-0.8030942334739803,-0.8769338959212377,-0.9507735583684951
-0.8070296347346657,-0.8793935217091661,-0.9517574086836664
-0.8108108108108107,-0.8817567567567567,-0.9527027027027026
-0.8144466534128562,-0.8840291583830351,-0.953611663353214
-0.8179453836150845,-0.8862158647594278,-0.9544863459037711
-0.8213146139119336,-0.8883216336949585,-0.9553286534779835
-0.8245614035087719,-0.8903508771929824,-0.956140350877193
-0.8276923076923077,-0.8923076923076922,-0.9569230769230769
-0.8307134220072551,-0.8941958887545345,-0.9576783555018138
-0.833630421865716,-0.8960190136660725,-0.958407605466429
-0.8364485981308412,-0.8977803738317757,-0.9591121495327103
-0.83917288914417,-0.8994830557151062,-0.9597932222860425
-0.8418079096045198,-0.9011299435028248,-0.96045197740113
-0.8443579766536965,-0.9027237354085603,-0.9610894941634242
-0.8468271334792122,-0.9042669584245077,-0.9617067833698031
-0.8492191707054388,-0.9057619816908993,-0.9623047926763597
-0.8515376458112407,-0.9072110286320254,-0.9628844114528102
-0.8537859007832898,-0.9086161879895561,-0.9634464751958225
-0.8559670781893004,-0.9099794238683128,-0.9639917695473251
-0.8580841358337556,-0.9113025848960973,-0.9645210339584389
-0.8601398601398601,-0.9125874125874126,-0.965034965034965
-0.862136878385032,-0.913835548990645,-0.965534219596258
-0.8640776699029127,-0.9150485436893204,-0.9660194174757282
-0.8659645763523217,-0.9162278602202011,-0.9664911440880805
-0.8677998111425873,-0.9173748819641171,-0.9669499527856469
-0.8695854680950164,-0.9184909175593852,-0.9673963670237541
-0.8713235294117647,-0.9195772058823529,-0.9678308823529411
-0.873015873015873,-0.9206349206349207,-0.9682539682539683
-0.8746642793196061,-0.9216651745747538,-0.9686660698299016
-0.8762704374723818,-0.9226690234202386,-0.9690676093680954
-0.8778359511343804,-0.9236474694589878,-0.9694589877835951
-0.8793623438173201,-0.9246014648858251,-0.96984058595433
-0.8808510638297872,-0.925531914893617,-0.9702127659574468
-0.8823034888608658,-0.9264396805380412,-0.9705758722152165
-0.8837209302325582,-0.9273255813953488,-0.9709302325581395
-0.8851046368485843,-0.9281903980303652,-0.971276159212146
-0.8864557988645579,-0.9290348742903487,-0.9716139497161395
-0.8877755511022044,-0.9298597194388778,-0.9719438877755511
-0.8890649762282092,-0.9306656101426307,-0.9722662440570523
-0.890325107716412,-0.9314531923227576,-0.972581276929103
-0.8915569326103796,-0.9322230828814873,-0.9728892331525949
-0.8927613941018766,-0.9329758713136729,-0.9731903485254692
-0.8939393939393939,-0.9337121212121212,-0.9734848484848485
-0.8950917946796553,-0.9344323716747845,-0.9737729486699138
-0.8962194217939214,-0.9351371386212008,-0.9740548554484804
-0.8973230656398973,-0.9358269160249358,-0.9743307664099743
-0.8984034833091437,-0.9365021770682148,-0.974600870827286
-0.8994614003590664,-0.9371633752244165,-0.9748653500897666
-0.900497512437811,-0.9378109452736318,-0.9751243781094527
-0.9015124868097081,-0.9384453042560675,-0.975378121702427
-0.9025069637883009,-0.939066852367688,-0.9756267409470752
-0.9034815580834195,-0.9396759738021372,-0.9758703895208549
-0.9044368600682594,-0.9402730375426621,-0.9761092150170648
-0.9053734369719499,-0.9408583981074687,-0.9763433592429875
-0.9062918340026773,-0.9414323962516734,-0.9765729585006694
-0.9071925754060325,-0.9419953596287703,-0.9767981438515081
-0.9080761654629022,-0.9425476034143139,-0.9770190413657256
-0.9089430894308943,-0.943089430894309,-0.9772357723577236
-0.9097938144329897,-0.9436211340206185,-0.9774484536082474
-0.9106287902968401,-0.944142993935525,-0.97765719757421
-0.911448450347881,-0.9446552814674257,-0.9778621125869703
-0.9122532121591977,-0.9451582575994986,-0.9780633030397994
-0.9130434782608695,-0.9456521739130435,-0.9782608695652174
-0.9138196368113265,-0.9461372730070791,-0.9784549092028316
-0.9145820622330689,-0.946613788895668,-0.9786455155582672
-0.915331115814938,-0.9470819473843363,-0.9788327789537346
-0.9160671462829736,-0.9475419664268585,-0.9790167865707434
-0.9167904903417533,-0.9479940564635958,-0.9791976225854383
-0.9175014731879788,-0.9484384207424867,-0.9793753682969947
-0.918200408997955,-0.9488752556237219,-0.9795501022494888
-0.9188876013904983,-0.9493047508690614,-0.9797219003476245
-0.919563343866705,-0.9497270899166906,-0.9798908359666763
-0.9202279202279202,-0.9501424501424501,-0.98005698005698
-0.9208816049731563,-0.9505510031082227,-0.980220401243289
-0.92152466367713,-0.9509529147982063,-0.9803811659192825
-0.9221573533500139,-0.9513483458437587,-0.9805393383375035
-0.9227799227799228,-0.9517374517374517,-0.9806949806949807
-0.9233926128590971,-0.9521203830369357,-0.9808481532147743
-0.9239956568946797,-0.9524972855591748,-0.9809989142236699
-0.9245892809049286,-0.9528683005655804,-0.9811473202262322
-0.9251737039016569,-0.9532335649385355,-0.9812934259754142
-0.9257491381596393,-0.9535932113497746,-0.9814372845399099
-0.9263157894736842,-0.9539473684210527,-0.9815789473684211
-0.926873857404022,-0.9542961608775137,-0.9817184643510055
-0.9274235355106273,-0.954639709694142,-0.9818558838776568
-0.9279650115770517,-0.9549781322356573,-0.9819912528942629
-0.9284984678243106,-0.9553115423901941,-0.9821246169560777
-0.9290240811153359,-0.9556400506970849,-0.982256020278834
-0.9295420231504781,-0.9559637644690488,-0.9823855057876195
-0.9300524606545091,-0.9562827879090682,-0.9825131151636273
-0.9305555555555556,-0.9565972222222222,-0.9826388888888888
-0.9310514651563654,-0.9569071657227284,-0.9827628662890914
-0.9315403422982885,-0.9572127139364304,-0.9828850855745721
-0.9320223355183297,-0.957513959698956,-0.9830055838795824
-0.9324975891996142,-0.9578109932497589,-0.9831243972999035
-0.9329662437155853,-0.9581039023222409,-0.9832415609288964
-0.9334284355682358,-0.9583927722301474,-0.983357108892059
-0.9338842975206612,-0.9586776859504132,-0.9834710743801653
-0.9343339587242027,-0.9589587242026266,-0.9835834896810507
-0.934777544840438,-0.9592359655252737,-0.9836943862101095
-0.93521517815826,-0.9595094863489125,-0.983803794539565
-0.9356469777062744,-0.9597793610664215,-0.9839117444265686
-0.9360730593607306,-0.9600456621004566,-0.9840182648401826
-0.9364935359491948,-0.9603084599682468,-0.9841233839872987
-0.9369085173501577,-0.9605678233438486,-0.9842271293375394
-0.937318110588762,-0.9608238191179763,-0.9843295276471905
-0.9377224199288257,-0.9610765124555161,-0.9844306049822064
-0.938121546961326,-0.9613259668508287,-0.9845303867403314
-0.9385155906895037,-0.9615722441809398,-0.9846288976723759
-0.9389046476107353,-0.9618154047567096,-0.9847261619026838
-0.9392888117953165,-0.9620555073720729,-0.9848222029488292
-0.9396681749622926,-0.9622926093514329,-0.9849170437405732
-0.9400428265524625,-0.962526766595289,-0.9850107066381156
-0.9404128537986806,-0.9627580336241753,-0.9851032134496701
-0.9407783417935702,-0.9629864636209814,-0.9851945854483926
-0.9411393735547614,-0.9632121084717259,-0.9852848433886904
-0.941496030087756,-0.9634350188048475,-0.985374007521939
-0.9418483904465212,-0.9636552440290758,-0.9854620976116303
-0.9421965317919075,-0.9638728323699421,-0.9855491329479769
-0.9425405294479786,-0.9640878309049866,-0.9856351323619946
-0.9428804569563444,-0.9643002855977152,-0.9857201142390861
-0.9432163861285743,-0.964510241330359,-0.9858040965321436
-0.9435483870967742,-0.9647177419354839,-0.9858870967741935
-0.9438765283623973,-0.9649228302264983,-0.9859691320905993
-0.9442008768433638,-0.9651255480271024,-0.986050219210841
-0.9445214979195562,-0.9653259361997226,-0.986130374479889
-0.9448384554767534,-0.9655240346729709,-0.9862096138691884
-0.9451518119490695,-0.9657198824681684,-0.9862879529872673
-0.9454616283599533,-0.9659135177249708,-0.9863654070899883
-0.9457679643618051,-0.9661049777261282,-0.9864419910904513
-0.9460708782742681,-0.9662942989214176,-0.986517719568567
-0.9463704271212412,-0.9664815169507757,-0.9865926067803102


==> figures/statistics.csv <==
Step,IN-mc0.2-lcgF-wp-tvdf-cawdx10c1-wpBN-epo400 - loss,IN-mc0.2-lcgF-wp-tvdf-cawdx10c1-wpBN-epo400 - train_cluster_assignments_min,IN-mc0.2-lcgF-wp-tvdf-cawdx10c1-wpBN-epo400 - train_cluster_assignments_max,IN-mc0.2-lcgF-wp-tvdf-cawdx10c1-wpBN-epo400 - teacher_confidence,IN-mc0.2-lcgF-wp-tvdf-cawdx10c1-wpBN-epo400 - target_label_aggreement,IN-mc0.2-lcgF-wp-tvdf-cawdx10c1-wpBN-epo400 - train_acc,IN-mc0.2-lcgF-wp-tvdf-cawdx10c1-wpBN-epo400 - eval_label_consistency,IN-mc0.2-lcgF-wp-tvdf-cawdx10c1-wpBN-epo400 - train_cluster_assignments_min,IN-mc0.2-lcgF-wp-tvdf-cawdx10c1-wpBN-epo400 – train_cluster_assignments_max
0,10.5941610336304,1.05384442576906E-05,1.8735012417892E-05,0.005047687795013,0.008649330586195,0.041108909994364,,0.690647482872011,1.22781777381897
1,10.3688583374023,1.24900079754298E-05,1.95156371773919E-05,0.001947882468812,0.020189316943288,0.033827234059572,,0.818545162677767,1.27897679805756
2,9.97361660003662,1.28803203551797E-05,1.79543858394027E-05,0.004018014762551,0.031104803085327,0.056758888065815,,0.844124674797057,1.1766586303711
3,9.25926876068115,1.17093823064351E-05,1.71737610799028E-05,0.022771326825023,0.046114671975374,0.070224680006504,,0.767386078834531,1.12549960613251
4,8.48740577697754,1.13190699266852E-05,1.79543858394027E-05,0.084147661924362,0.07026956230402,0.089595124125481,,0.741806566715241,1.1766586303711
5,8.06410217285156,1.13190699266852E-05,1.75640743691474E-05,0.125334456562996,0.099902890622616,0.108635745942593,0.805860459804535,0.741806566715241,1.15107917785644
6,7.75276660919189,1.13190699266852E-05,1.83446991286473E-05,0.147280335426331,0.127150624990463,0.127923831343651,,0.741806566715241,1.20223820209503
7,7.50785875320435,1.13190699266852E-05,1.79543858394027E-05,0.161181032657623,0.154584929347038,0.148740768432617,,0.741806566715241,1.1766586303711
8,7.33665895462036,1.09287566374405E-05,1.79543858394027E-05,0.170776456594467,0.175463542342186,0.169317275285721,,0.716226994991301,1.1766586303711
9,7.22800493240356,9.367506208946E-06,1.83446991286473E-05,0.177855595946312,0.191331312060356,0.188905909657478,,0.613908886909485,1.20223820209503
10,7.11757707595825,1.01481318779406E-05,1.79543858394027E-05,0.182962417602539,0.205460637807846,0.208503514528275,0.942423582077026,0.665067970752715,1.1766586303711
11,7.00441980361939,9.367506208946E-06,1.79543858394027E-05,0.19084794819355,0.224663242697716,0.229325518012047,,0.613908886909485,1.1766586303711
12,6.93033170700073,1.05384442576906E-05,1.79543858394027E-05,0.19545491039753,0.235382005572319,0.248581603169441,,0.690647482872011,1.1766586303711
13,6.86727952957153,1.01481318779406E-05,1.8735012417892E-05,0.198759809136391,0.246293589472771,0.267035186290741,,0.665067970752715,1.22781777381897
14,6.82025480270386,1.01481318779406E-05,1.83446991286473E-05,0.199985012412071,0.25279775261879,0.283819437026978,,0.665067970752715,1.20223820209503
15,6.79055500030518,9.75781858869595E-06,1.79543858394027E-05,0.200322106480598,0.252441018819809,0.297255545854568,0.945854961872101,0.639488399028778,1.1766586303711
16,6.73516798019409,8.97719291970134E-06,1.8735012417892E-05,0.203554004430771,0.268833369016647,0.315613925457001,,0.588329315185547,1.22781777381897
17,6.71837377548218,1.01481318779406E-05,1.79543858394027E-05,0.204094365239143,0.267656981945038,0.328456372022629,,0.665067970752715,1.1766586303711
18,6.68178510665894,9.367506208946E-06,1.83446991286473E-05,0.205138668417931,0.278065830469132,0.34478822350502,,0.613908886909485,1.20223820209503
19,6.65976905822754,8.97719291970134E-06,1.91253238881472E-05,0.206281438469887,0.283555179834366,0.357491344213486,,0.588329315185547,1.25339722633362
20,6.6578516960144,9.75781858869595E-06,1.91253238881472E-05,0.204355284571648,0.27446323633194,0.362970948219299,0.94784951210022,0.639488399028778,1.25339722633362
21,6.62864255905151,1.01481318779406E-05,1.91253238881472E-05,0.206886202096939,0.287712007761002,0.377403944730759,,0.665067970752715,1.25339722633362
22,6.61343574523926,8.58688053995138E-06,1.8735012417892E-05,0.207415103912354,0.292862594127655,0.389112919569016,,0.562749803066254,1.22781777381897
23,6.60253810882568,8.58688053995138E-06,1.83446991286473E-05,0.207767575979233,0.293237298727035,0.3984375,,0.562749803066254,1.20223820209503
24,6.5941481590271,1.01481318779406E-05,1.95156371773919E-05,0.208029866218567,0.298010796308517,0.407955288887024,,0.665067970752715,1.27897679805756
25,6.5820517539978,9.75781858869595E-06,1.95156371773919E-05,0.206797823309898,0.292046040296555,0.410705804824829,0.949344873428345,0.639488399028778,1.27897679805756
26,6.57659578323364,1.05384442576906E-05,1.79543858394027E-05,0.20814236998558,0.302123934030533,0.42219153046608,,0.690647482872011,1.1766586303711
27,6.5688910484314,9.367506208946E-06,1.91253238881472E-05,0.206824019551277,0.298607975244522,0.424856215715408,,0.613908886909485,1.25339722633362
28,6.56363487243652,9.367506208946E-06,1.8735012417892E-05,0.207463011145592,0.299109160900116,0.429190635681152,,0.613908886909485,1.22781777381897
29,6.55093669891357,9.367506208946E-06,1.83446991286473E-05,0.207235231995583,0.304843634366989,0.436363011598587,,0.613908886909485,1.20223820209503
30,6.54845428466797,8.97719291970134E-06,1.83446991286473E-05,0.207916140556335,0.308598428964615,0.443757504224777,0.95025110244751,0.588329315185547,1.20223820209503
31,6.55201005935669,8.97719291970134E-06,1.91253238881472E-05,0.20664469897747,0.302109867334366,0.44505450129509,,0.588329315185547,1.25339722633362
32,6.53954172134399,9.367506208946E-06,1.83446991286473E-05,0.207131952047348,0.308731913566589,0.452401757240295,,0.613908886909485,1.20223820209503
33,6.53567838668823,8.19656816020142E-06,1.8735012417892E-05,0.206654921174049,0.309974670410156,0.456703007221222,,0.53717029094696,1.22781777381897
34,6.53508377075195,8.58688053995138E-06,1.91253238881472E-05,0.206095889210701,0.309743613004684,0.45927631855011,,0.562749803066254,1.25339722633362
35,6.5252480506897,9.367506208946E-06,1.95156371773919E-05,0.20581878721714,0.309738159179687,0.460452347993851,0.950293779373169,0.613908886909485,1.27897679805756
36,6.5227746963501,8.97719291970134E-06,1.83446991286473E-05,0.206251233816147,0.310977786779404,0.463463604450226,,0.588329315185547,1.20223820209503
37,6.53533458709717,9.75781858869595E-06,1.8735012417892E-05,0.20556503534317,0.307284653186798,0.463281333446503,,0.639488399028778,1.22781777381897
38,6.52374839782715,8.58688053995138E-06,1.8735012417892E-05,0.204649418592453,0.307783454656601,0.465636879205704,,0.562749803066254,1.22781777381897
39,6.51881837844849,8.97719291970134E-06,1.91253238881472E-05,0.205648571252823,0.312457054853439,0.470472067594528,,0.588329315185547,1.25339722633362
40,6.51028108596802,1.01481318779406E-05,1.91253238881472E-05,0.205405429005623,0.312293916940689,0.472545802593231,0.950520932674408,0.665067970752715,1.25339722633362
41,6.51020050048828,9.367506208946E-06,1.95156371773919E-05,0.205479934811592,0.313435971736908,0.476117551326752,,0.613908886909485,1.27897679805756
42,6.50948715209961,8.97719291970134E-06,1.83446991286473E-05,0.205233961343765,0.315900415182114,0.478868454694748,,0.588329315185547,1.20223820209503
43,6.5293173789978,9.367506208946E-06,1.91253238881472E-05,0.204394236207008,0.3119777739048,0.478867679834366,,0.613908886909485,1.25339722633362
44,6.51784753799439,8.97719291970134E-06,1.91253238881472E-05,0.202336996793747,0.307717889547348,0.47819909453392,,0.588329315185547,1.25339722633362
45,6.50541925430298,9.367506208946E-06,1.8735012417892E-05,0.204538121819496,0.316593587398529,0.484605669975281,0.950668513774872,0.613908886909485,1.22781777381897
46,6.49904441833496,8.97719291970134E-06,1.91253238881472E-05,0.204522430896759,0.318177491426468,0.487672358751297,,0.588329315185547,1.25339722633362
47,6.49660587310791,9.75781858869595E-06,1.8735012417892E-05,0.204130366444588,0.318574815988541,0.490449041128159,,0.639488399028778,1.22781777381897
48,6.49389982223511,9.367506208946E-06,1.91253238881472E-05,0.204007685184479,0.319210261106491,0.492539554834366,,0.613908886909485,1.25339722633362
49,6.49261331558228,8.97719291970134E-06,1.8735012417892E-05,0.204048439860344,0.32032498717308,0.494009882211685,,0.588329315185547,1.22781777381897
50,6.4888710975647,8.97719291970134E-06,1.8735012417892E-05,0.204154565930366,0.320498287677765,0.495528191328049,0.950872242450714,0.588329315185547,1.22781777381897
51,6.48577404022217,8.97719291970134E-06,1.8735012417892E-05,0.204121619462967,0.321706682443619,0.497266262769699,,0.588329315185547,1.22781777381897
52,6.48580455780029,9.367506208946E-06,1.99059504666366E-05,0.203898549079895,0.321786314249039,0.497949689626694,,0.613908886909485,1.3045563697815
53,6.4819803237915,8.97719291970134E-06,1.8735012417892E-05,0.203582480549812,0.321143090724945,0.500367283821106,,0.588329315185547,1.22781777381897
54,6.48162221908569,8.97719291970134E-06,1.91253238881472E-05,0.203531235456467,0.322342127561569,0.502134621143341,,0.588329315185547,1.25339722633362
55,6.48178195953369,9.75781858869595E-06,1.83446991286473E-05,0.203275144100189,0.322255462408066,0.503135800361633,0.950853288173676,0.639488399028778,1.20223820209503
56,6.49453020095825,9.367506208946E-06,1.83446991286473E-05,0.202125757932663,0.315730214118958,0.500660419464111,,0.613908886909485,1.20223820209503
57,6.47830104827881,8.58688053995138E-06,1.8735012417892E-05,0.20221871137619,0.319271922111511,0.502631485462189,,0.562749803066254,1.22781777381897
58,6.47323751449585,8.97719291970134E-06,1.8735012417892E-05,0.202861785888672,0.323501348495483,0.505572497844696,,0.588329315185547,1.22781777381897
59,6.47163963317871,9.75781858869595E-06,1.91253238881472E-05,0.202996745705604,0.323449820280075,0.506575584411621,,0.639488399028778,1.25339722633362
60,6.46986961364746,9.367506208946E-06,1.95156371773919E-05,0.202733173966408,0.323539614677429,0.508229732513428,0.951389014720917,0.613908886909485,1.27897679805756
61,6.46854448318481,9.75781858869595E-06,1.91253238881472E-05,0.203128039836884,0.324189871549606,0.509266793727875,,0.639488399028778,1.25339722633362
62,6.46398305892944,1.01481318779406E-05,1.91253238881472E-05,0.202615201473236,0.324380338191986,0.510847568511963,,0.665067970752715,1.25339722633362
63,6.4626259803772,8.97719291970134E-06,1.8735012417892E-05,0.202840313315392,0.325702726840973,0.511582911014557,,0.588329315185547,1.22781777381897
64,6.46163320541382,8.19656816020142E-06,1.95156371773919E-05,0.202843487262726,0.325427949428558,0.512424409389496,,0.53717029094696,1.27897679805756
65,6.45921421051025,8.58688053995138E-06,1.8735012417892E-05,0.20267416536808,0.325249969959259,0.513233959674835,0.951171696186066,0.562749803066254,1.22781777381897
66,6.45738935470581,8.97719291970134E-06,1.95156371773919E-05,0.202739953994751,0.325872123241425,0.514096915721893,,0.588329315185547,1.27897679805756
67,6.45445966720581,9.75781858869595E-06,1.91253238881472E-05,0.202967613935471,0.325887739658356,0.514467716217041,,0.639488399028778,1.25339722633362
68,6.45217180252075,8.97719291970134E-06,1.91253238881472E-05,0.202773109078407,0.326871305704117,0.515354931354523,,0.588329315185547,1.25339722633362
69,6.45036935806274,8.97719291970134E-06,1.8735012417892E-05,0.202229216694832,0.327114880084991,0.516420841217041,,0.588329315185547,1.22781777381897
70,6.44987392425537,9.367506208946E-06,1.8735012417892E-05,0.202347859740257,0.327609777450561,0.516777217388153,0.951108753681183,0.613908886909485,1.22781777381897
71,6.44734954833984,8.97719291970134E-06,1.91253238881472E-05,0.202219218015671,0.326855689287186,0.517689764499664,,0.588329315185547,1.25339722633362
72,6.44703769683838,8.97719291970134E-06,1.95156371773919E-05,0.202448934316635,0.3284692466259,0.518204569816589,,0.588329315185547,1.27897679805756
73,6.44515466690064,8.19656816020142E-06,1.99059504666366E-05,0.202071279287338,0.3270563185215,0.519041001796722,,0.53717029094696,1.3045563697815
74,6.44273328781128,9.75781858869595E-06,1.8735012417892E-05,0.202002048492432,0.327455997467041,0.519927024841309,,0.639488399028778,1.22781777381897
75,6.44720649719238,9.75781858869595E-06,1.91253238881472E-05,0.201407730579376,0.325150042772293,0.518721342086792,0.951363921165466,0.639488399028778,1.25339722633362
76,6.43999862670898,8.58688053995138E-06,1.8735012417892E-05,0.20215505361557,0.327263176441193,0.520994126796722,,0.562749803066254,1.22781777381897
77,6.43644618988037,9.367506208946E-06,1.8735012417892E-05,0.202378556132317,0.328079730272293,0.521571397781372,,0.613908886909485,1.22781777381897
78,6.43501472473145,9.75781858869595E-06,1.8735012417892E-05,0.202405914664268,0.328815072774887,0.522865295410156,,0.639488399028778,1.22781777381897
79,6.43380689620972,8.97719291970134E-06,1.83446991286473E-05,0.202054291963577,0.328459888696671,0.523332893848419,,0.588329315185547,1.20223820209503
80,6.43002796173096,9.367506208946E-06,1.8735012417892E-05,0.202246069908142,0.328879863023758,0.523608446121216,0.95183801651001,0.613908886909485,1.22781777381897
81,6.42805337905884,9.367506208946E-06,1.8735012417892E-05,0.202333763241768,0.329498887062073,0.524124443531036,,0.613908886909485,1.22781777381897
82,6.42473220825195,9.367506208946E-06,1.8735012417892E-05,0.20290644466877,0.330000847578049,0.524271607398987,,0.613908886909485,1.22781777381897
83,6.42461252212524,8.97719291970134E-06,1.95156371773919E-05,0.202452376484871,0.328099250793457,0.523892998695374,,0.588329315185547,1.27897679805756
84,6.42093467712402,9.367506208946E-06,1.83446991286473E-05,0.203025922179222,0.329754948616028,0.525330543518066,,0.613908886909485,1.20223820209503
85,6.4197678565979,8.97719291970134E-06,1.8735012417892E-05,0.203080579638481,0.330626130104065,0.526305496692658,0.951504230499268,0.588329315185547,1.22781777381897
86,6.41678285598755,9.367506208946E-06,2.06865752261365E-05,0.203024610877037,0.330314666032791,0.52656626701355,,0.613908886909485,1.35571539402008
87,6.4157133102417,9.367506208946E-06,1.8735012417892E-05,0.203659042716026,0.332256853580475,0.527056455612183,,0.613908886909485,1.22781777381897
88,6.42419910430908,9.367506208946E-06,1.83446991286473E-05,0.201013118028641,0.316134601831436,0.517143726348877,,0.613908886909485,1.20223820209503
89,6.41156625747681,8.97719291970134E-06,1.83446991286473E-05,0.203308939933777,0.329513728618622,0.52480673789978,,0.588329315185547,1.20223820209503
90,6.40918493270874,8.58688053995138E-06,1.83446991286473E-05,0.202979773283005,0.330144464969635,0.526388287544251,0.951769769191742,0.562749803066254,1.20223820209503
91,6.40734386444092,8.97719291970134E-06,1.91253238881472E-05,0.202600002288818,0.33146607875824,0.528104066848755,,0.588329315185547,1.25339722633362
92,6.40457057952881,8.97719291970134E-06,1.83446991286473E-05,0.202860862016678,0.331736952066421,0.529455363750458,,0.588329315185547,1.20223820209503
93,6.401535987854,7.80625487095676E-06,1.83446991286473E-05,0.202743470668793,0.331765055656433,0.529981076717377,,0.511590719223022,1.20223820209503
94,6.39932107925415,9.367506208946E-06,1.8735012417892E-05,0.203071251511574,0.332843095064163,0.530641496181488,,0.613908886909485,1.22781777381897
95,6.39559364318848,7.80625487095676E-06,1.83446991286473E-05,0.203011959791183,0.332610487937927,0.531261682510376,0.951865136623383,0.511590719223022,1.20223820209503
96,6.39517688751221,9.367506208946E-06,1.91253238881472E-05,0.203288108110428,0.332303702831268,0.531751155853272,,0.613908886909485,1.25339722633362
97,6.39200592041016,9.367506208946E-06,1.91253238881472E-05,0.203526347875595,0.333348959684372,0.532415091991425,,0.613908886909485,1.25339722633362
98,6.39421033859253,9.367506208946E-06,1.8735012417892E-05,0.203709438443184,0.334086626768112,0.532516181468964,,0.613908886909485,1.22781777381897
99,6.38743114471436,8.97719291970134E-06,1.8735012417892E-05,0.203448370099068,0.332029700279236,0.532954096794128,,0.588329315185547,1.22781777381897
100,6.38976097106934,9.75781858869595E-06,1.79543858394027E-05,0.202519133687019,0.326867401599884,0.527889430522919,0.95151823759079,0.639488399028778,1.1766586303711
101,6.38005352020264,9.367506208946E-06,1.83446991286473E-05,0.203875407576561,0.331935226917267,0.530461192131043,,0.613908886909485,1.20223820209503
102,6.38020944595337,8.19656816020142E-06,1.99059504666366E-05,0.204290941357613,0.331463724374771,0.529406189918518,,0.53717029094696,1.3045563697815
103,6.37384605407715,9.367506208946E-06,1.8735012417892E-05,0.204351544380188,0.329868137836456,0.52763295173645,,0.613908886909485,1.22781777381897
104,6.37202978134155,9.75781858869595E-06,1.79543858394027E-05,0.204895853996277,0.333699434995651,0.530592739582062,,0.639488399028778,1.1766586303711
105,6.36892461776733,9.75781858869595E-06,1.8735012417892E-05,0.205239951610565,0.335379362106323,0.533296406269074,0.951446115970612,0.639488399028778,1.22781777381897
106,6.36893081665039,9.367506208946E-06,1.91253238881472E-05,0.204665973782539,0.335262268781662,0.534796357154846,,0.613908886909485,1.25339722633362
107,6.36561107635498,9.367506208946E-06,1.8735012417892E-05,0.20477157831192,0.336171686649322,0.535415053367615,,0.613908886909485,1.22781777381897
108,6.36386871337891,9.75781858869595E-06,1.91253238881472E-05,0.204955294728279,0.335721254348755,0.536314308643341,,0.639488399028778,1.25339722633362
109,6.36119222640991,9.367506208946E-06,1.83446991286473E-05,0.205027893185616,0.336433976888657,0.537395834922791,,0.613908886909485,1.20223820209503
110,6.35964679718018,8.97719291970134E-06,1.79543858394027E-05,0.204997628927231,0.335746258497238,0.537400186061859,0.952234268188477,0.588329315185547,1.1766586303711
111,6.35605049133301,9.75781858869595E-06,1.8735012417892E-05,0.20519907772541,0.336977303028107,0.537709653377533,,0.639488399028778,1.22781777381897
112,6.35224914550781,9.75781858869595E-06,1.83446991286473E-05,0.205505415797234,0.337794601917267,0.53816944360733,,0.639488399028778,1.20223820209503
113,6.35419416427612,8.97719291970134E-06,1.83446991286473E-05,0.205411404371262,0.336214631795883,0.538087904453278,,0.588329315185547,1.20223820209503
114,6.3479175567627,9.75781858869595E-06,1.91253238881472E-05,0.204444095492363,0.331144452095032,0.533798336982727,,0.639488399028778,1.25339722633362
115,6.34391450881958,9.75781858869595E-06,1.83446991286473E-05,0.205581232905388,0.337543249130249,0.538370490074158,0.95246958732605,0.639488399028778,1.20223820209503
116,6.3466010093689,1.01481318779406E-05,1.79543858394027E-05,0.205417767167091,0.336731404066086,0.537696003913879,,0.665067970752715,1.1766586303711
117,6.33983612060547,9.367506208946E-06,1.83446991286473E-05,0.205498471856117,0.337846130132675,0.540024220943451,,0.613908886909485,1.20223820209503
118,6.34012317657471,1.01481318779406E-05,1.83446991286473E-05,0.205429315567017,0.339024096727371,0.540761947631836,,0.665067970752715,1.20223820209503
119,6.34372329711914,9.75781858869595E-06,1.91253238881472E-05,0.205064386129379,0.337183386087418,0.540325522422791,,0.639488399028778,1.25339722633362
120,6.33530902862549,8.97719291970134E-06,1.83446991286473E-05,0.205400228500366,0.338334023952484,0.541310727596283,0.952582597732544,0.588329315185547,1.20223820209503
121,6.33045673370361,9.367506208946E-06,1.83446991286473E-05,0.205654859542847,0.340059995651245,0.541767358779907,,0.613908886909485,1.20223820209503
122,6.32539176940918,8.58688053995138E-06,1.83446991286473E-05,0.205152824521065,0.333361446857452,0.536263167858124,,0.562749803066254,1.20223820209503
123,6.325279712677,9.367506208946E-06,1.8735012417892E-05,0.206683844327927,0.341605633497238,0.541045665740967,,0.613908886909485,1.22781777381897
124,6.32199621200562,8.19656816020142E-06,1.83446991286473E-05,0.206817463040352,0.342082589864731,0.542582333087921,,0.53717029094696,1.20223820209503
125,6.32388925552368,9.367506208946E-06,1.91253238881472E-05,0.206496328115463,0.339059233665466,0.542454302310944,0.952787518501282,0.613908886909485,1.25339722633362
126,6.31526708602905,9.367506208946E-06,1.83446991286473E-05,0.206550255417824,0.340508848428726,0.543196320533752,,0.613908886909485,1.20223820209503
127,6.3138542175293,8.58688053995138E-06,1.79543858394027E-05,0.20678623020649,0.341537714004517,0.5441974401474,,0.562749803066254,1.1766586303711
128,6.31165027618408,8.97719291970134E-06,1.91253238881472E-05,0.206798449158668,0.34218642115593,0.545084655284882,,0.588329315185547,1.25339722633362
129,6.3078670501709,8.97719291970134E-06,1.83446991286473E-05,0.206754207611084,0.343437761068344,0.545364499092102,,0.588329315185547,1.20223820209503
130,6.30456113815308,1.01481318779406E-05,1.83446991286473E-05,0.20694026350975,0.343385457992554,0.54663497209549,0.952734708786011,0.665067970752715,1.20223820209503
131,6.30202627182007,8.58688053995138E-06,1.79543858394027E-05,0.207158729434013,0.343225419521332,0.546773135662079,,0.562749803066254,1.1766586303711
132,6.30010986328125,1.01481318779406E-05,1.91253238881472E-05,0.207310169935226,0.344042748212814,0.547669291496277,,0.665067970752715,1.25339722633362
133,6.29348230361939,8.58688053995138E-06,1.91253238881472E-05,0.206269800662994,0.336412906646729,0.541831791400909,,0.562749803066254,1.25339722633362
134,6.29433155059814,9.367506208946E-06,1.91253238881472E-05,0.207761615514755,0.344034135341644,0.546312153339386,,0.613908886909485,1.25339722633362
135,6.2938437461853,9.75781858869595E-06,1.83446991286473E-05,0.207519426941872,0.343570470809936,0.546738386154175,0.952700316905975,0.639488399028778,1.20223820209503
136,6.28919267654419,7.80625487095676E-06,1.8735012417892E-05,0.207896798849106,0.344753116369247,0.547964334487915,,0.511590719223022,1.22781777381897
137,6.28448009490967,9.367506208946E-06,1.8735012417892E-05,0.207697704434395,0.344287067651749,0.548728585243225,,0.613908886909485,1.22781777381897
138,6.28052186965942,8.97719291970134E-06,1.8735012417892E-05,0.207753479480743,0.344514220952988,0.549436986446381,,0.588329315185547,1.22781777381897
139,6.31528329849243,9.367506208946E-06,1.83446991286473E-05,0.204261645674705,0.321011155843735,0.535397469997406,,0.613908886909485,1.20223820209503
140,6.27584791183472,9.75781858869595E-06,1.83446991286473E-05,0.208657875657082,0.343266785144806,0.546918332576752,0.953231394290924,0.639488399028778,1.20223820209503
141,6.27248907089233,9.367506208946E-06,1.83446991286473E-05,0.209050238132477,0.345497041940689,0.549076735973358,,0.613908886909485,1.20223820209503
142,6.26994276046753,1.01481318779406E-05,1.83446991286473E-05,0.208878472447395,0.344962298870087,0.548867166042328,,0.665067970752715,1.20223820209503
143,6.26142120361328,1.01481318779406E-05,1.91253238881472E-05,0.209110960364342,0.345507979393005,0.549348413944244,,0.665067970752715,1.25339722633362
144,6.2610068321228,9.367506208946E-06,1.8735012417892E-05,0.209675297141075,0.346385389566421,0.551564991474152,,0.613908886909485,1.22781777381897
145,6.25895881652832,8.58688053995138E-06,1.79543858394027E-05,0.209647595882416,0.347997397184372,0.552192628383637,0.953001737594604,0.562749803066254,1.1766586303711
146,6.25670862197876,9.367506208946E-06,1.83446991286473E-05,0.209443375468254,0.348474353551865,0.553111791610718,,0.613908886909485,1.20223820209503
147,6.26620435714722,1.01481318779406E-05,1.79543858394027E-05,0.208013296127319,0.336270034313202,0.54435396194458,,0.665067970752715,1.1766586303711
148,6.25184869766235,9.75781858869595E-06,1.83446991286473E-05,0.209815055131912,0.346571177244186,0.550484240055084,,0.639488399028778,1.20223820209503
149,6.24593877792358,1.01481318779406E-05,1.8735012417892E-05,0.209583401679993,0.342236369848251,0.547080278396606,,0.665067970752715,1.22781777381897
150,6.24347925186157,1.05384442576906E-05,1.8735012417892E-05,0.210626170039177,0.34440416097641,0.549184858798981,0.952282071113586,0.690647482872011,1.22781777381897
151,6.2353720664978,1.01481318779406E-05,1.8735012417892E-05,0.210557967424393,0.345189481973648,0.549268782138824,,0.665067970752715,1.22781777381897
152,6.23152017593384,1.01481318779406E-05,1.91253238881472E-05,0.211895182728767,0.351687401533127,0.553658664226532,,0.665067970752715,1.25339722633362
153,6.22804546356201,9.367506208946E-06,1.8735012417892E-05,0.211853191256523,0.35137203335762,0.555062174797058,,0.613908886909485,1.22781777381897
154,6.22564506530762,8.97719291970134E-06,1.79543858394027E-05,0.211685612797737,0.351018399000168,0.556616842746735,,0.588329315185547,1.1766586303711
155,6.22982406616211,1.01481318779406E-05,1.91253238881472E-05,0.210437461733818,0.344841301441193,0.554409205913544,0.953097581863403,0.665067970752715,1.25339722633362
156,6.22039747238159,8.97719291970134E-06,1.79543858394027E-05,0.211111649870872,0.351704567670822,0.557638287544251,,0.588329315185547,1.1766586303711
157,6.22570753097534,9.75781858869595E-06,1.8735012417892E-05,0.211289957165718,0.351699888706207,0.556928694248199,,0.639488399028778,1.22781777381897
158,6.22007703781128,9.75781858869595E-06,1.79543858394027E-05,0.209668010473251,0.344202756881714,0.551301121711731,,0.639488399028778,1.1766586303711
159,6.20974063873291,8.97719291970134E-06,1.83446991286473E-05,0.211861416697502,0.353443026542664,0.555844008922577,,0.588329315185547,1.20223820209503
160,6.2102689743042,8.97719291970134E-06,1.83446991286473E-05,0.211360231041908,0.347499340772629,0.554998993873596,0.954367995262146,0.588329315185547,1.20223820209503
161,6.20436906814575,9.75781858869595E-06,1.83446991286473E-05,0.212201237678528,0.353726387023926,0.55810546875,,0.639488399028778,1.20223820209503
162,6.204345703125,9.75781858869595E-06,1.83446991286473E-05,0.211858496069908,0.354246288537979,0.559540271759033,,0.639488399028778,1.20223820209503
163,6.20136117935181,9.75781858869595E-06,1.95156371773919E-05,0.211888253688812,0.35523846745491,0.560870468616486,,0.639488399028778,1.27897679805756
164,6.19649362564087,9.75781858869595E-06,1.83446991286473E-05,0.211303740739822,0.350400924682617,0.558723747730255,,0.639488399028778,1.20223820209503
165,6.19347524642944,9.75781858869595E-06,1.83446991286473E-05,0.212036967277527,0.355069071054459,0.561558187007904,0.954601526260376,0.639488399028778,1.20223820209503
166,6.18794250488281,9.367506208946E-06,1.83446991286473E-05,0.212497115135193,0.355133086442947,0.561987936496735,,0.613908886909485,1.20223820209503
167,6.17996501922607,9.75781858869595E-06,1.83446991286473E-05,0.211959481239319,0.351816207170486,0.558658540248871,,0.639488399028778,1.20223820209503
168,6.17940473556519,9.367506208946E-06,1.83446991286473E-05,0.213232204318047,0.35725873708725,0.562081217765808,,0.613908886909485,1.20223820209503
169,6.17491102218628,9.367506208946E-06,1.79543858394027E-05,0.213500931859016,0.357114315032959,0.563112020492554,,0.613908886909485,1.1766586303711
170,6.17305898666382,1.01481318779406E-05,1.83446991286473E-05,0.213567763566971,0.357646703720093,0.56396871805191,0.95476907491684,0.665067970752715,1.20223820209503
171,6.16807699203491,9.75781858869595E-06,1.83446991286473E-05,0.213397055864334,0.35753270983696,0.564994871616364,,0.639488399028778,1.20223820209503
172,6.16787719726563,9.75781858869595E-06,1.8735012417892E-05,0.213329508900642,0.358289152383804,0.565196692943573,,0.639488399028778,1.22781777381897
173,6.16429376602173,1.01481318779406E-05,1.83446991286473E-05,0.213446334004402,0.358254790306091,0.565435945987701,,0.665067970752715,1.20223820209503
174,6.15738868713379,1.01481318779406E-05,1.79543858394027E-05,0.213653057813644,0.358435124158859,0.566472232341766,,0.665067970752715,1.1766586303711
175,6.15501976013184,1.05384442576906E-05,1.83446991286473E-05,0.214076101779938,0.359406232833862,0.567255556583405,0.954991042613983,0.690647482872011,1.20223820209503
176,6.15232658386231,1.01481318779406E-05,1.8735012417892E-05,0.21379542350769,0.360315650701523,0.567896068096161,,0.665067970752715,1.22781777381897
177,6.14821815490723,8.97719291970134E-06,1.83446991286473E-05,0.214132115244865,0.360646635293961,0.568402290344238,,0.588329315185547,1.20223820209503
178,6.14451551437378,1.01481318779406E-05,1.8735012417892E-05,0.213869974017143,0.357350051403046,0.567667722702026,,0.665067970752715,1.22781777381897
179,6.13892650604248,9.75781858869595E-06,1.79543858394027E-05,0.213517665863037,0.355804413557053,0.566252827644348,,0.639488399028778,1.1766586303711
180,6.13417959213257,9.367506208946E-06,1.79543858394027E-05,0.214539408683777,0.361707508563995,0.569267630577087,0.955456078052521,0.613908886909485,1.1766586303711
181,6.13181352615356,1.01481318779406E-05,1.83446991286473E-05,0.214697644114494,0.360414803028107,0.568688035011292,,0.665067970752715,1.20223820209503
182,6.12716007232666,9.75781858869595E-06,1.79543858394027E-05,0.214982509613037,0.361746549606323,0.570042014122009,,0.639488399028778,1.1766586303711
183,6.12676620483398,9.75781858869595E-06,1.79543858394027E-05,0.214683130383492,0.360415577888489,0.569805085659027,,0.639488399028778,1.1766586303711
184,6.11987066268921,9.75781858869595E-06,1.83446991286473E-05,0.214885339140892,0.360738754272461,0.570762515068054,,0.639488399028778,1.20223820209503
185,6.11633110046387,8.97719291970134E-06,1.79543858394027E-05,0.215096056461334,0.361784785985947,0.571943998336792,0.95505964756012,0.588329315185547,1.1766586303711
186,6.11338615417481,1.01481318779406E-05,1.79543858394027E-05,0.215475380420685,0.362841755151749,0.572439312934876,,0.665067970752715,1.1766586303711
187,6.10853719711304,9.75781858869595E-06,1.79543858394027E-05,0.215773895382881,0.363739490509033,0.573296844959259,,0.639488399028778,1.1766586303711
188,6.10449981689453,9.75781858869595E-06,1.8735012417892E-05,0.215987712144852,0.363847196102142,0.573654353618622,,0.639488399028778,1.22781777381897
189,6.10019159317017,9.367506208946E-06,1.8735012417892E-05,0.216111436486244,0.36460754275322,0.574656307697296,,0.613908886909485,1.22781777381897
190,6.09732580184937,1.01481318779406E-05,1.83446991286473E-05,0.216401070356369,0.36581751704216,0.575178503990173,0.955564677715302,0.665067970752715,1.20223820209503
191,6.0926661491394,9.75781858869595E-06,1.8735012417892E-05,0.216675639152527,0.366777658462524,0.575792908668518,,0.639488399028778,1.22781777381897
192,6.08795070648193,7.80625487095676E-06,1.83446991286473E-05,0.21699196100235,0.365370213985443,0.575733959674835,,0.511590719223022,1.20223820209503
193,6.08189582824707,9.75781858869595E-06,1.79543858394027E-05,0.217216312885284,0.366897106170654,0.57713907957077,,0.639488399028778,1.1766586303711
194,6.07844972610474,1.01481318779406E-05,1.83446991286473E-05,0.21663162112236,0.363536506891251,0.574495077133179,,0.665067970752715,1.20223820209503
195,6.07125902175903,8.97719291970134E-06,1.8735012417892E-05,0.217663839459419,0.368421673774719,0.57701301574707,0.955760657787323,0.588329315185547,1.22781777381897
196,6.06726360321045,8.58688053995138E-06,1.83446991286473E-05,0.218185991048813,0.369466155767441,0.57775890827179,,0.562749803066254,1.20223820209503
197,6.0661563873291,9.75781858869595E-06,1.83446991286473E-05,0.217974111437798,0.366747230291367,0.577554762363434,,0.639488399028778,1.20223820209503
198,6.05955505371094,9.75781858869595E-06,1.83446991286473E-05,0.218127742409706,0.367031365633011,0.578633189201355,,0.639488399028778,1.20223820209503
199,6.05595827102661,9.367506208946E-06,1.83446991286473E-05,0.218718841671944,0.369183570146561,0.579887270927429,,0.613908886909485,1.20223820209503
200,6.05173492431641,1.01481318779406E-05,1.8735012417892E-05,0.218972936272621,0.370293617248535,0.580508649349213,0.95598292350769,0.665067970752715,1.22781777381897
201,6.04801082611084,1.01481318779406E-05,1.83446991286473E-05,0.219361931085587,0.370871275663376,0.58138644695282,,0.665067970752715,1.20223820209503
202,6.04373216629028,1.01481318779406E-05,1.83446991286473E-05,0.219713628292084,0.371610522270203,0.581972718238831,,0.665067970752715,1.20223820209503
203,6.0407977104187,9.75781858869595E-06,1.8735012417892E-05,0.219094231724739,0.365957230329514,0.580582797527313,,0.639488399028778,1.22781777381897
204,6.03433322906494,8.97719291970134E-06,1.79543858394027E-05,0.219941794872284,0.372248291969299,0.582683861255646,,0.588329315185547,1.1766586303711
205,6.03120183944702,9.367506208946E-06,1.8735012417892E-05,0.220244988799095,0.372937589883804,0.583380162715912,0.956695258617401,0.613908886909485,1.22781777381897
206,6.03307104110718,9.75781858869595E-06,1.8735012417892E-05,0.219851613044739,0.368458360433578,0.582588613033295,,0.639488399028778,1.22781777381897
207,6.02254247665405,1.05384442576906E-05,1.8735012417892E-05,0.220546141266823,0.372886061668396,0.584022998809814,,0.690647482872011,1.22781777381897
208,6.01730537414551,9.75781858869595E-06,1.83446991286473E-05,0.220809534192085,0.373183488845825,0.585260331630707,,0.639488399028778,1.20223820209503
209,6.01272869110107,1.01481318779406E-05,1.83446991286473E-05,0.221139669418335,0.374140530824661,0.585483551025391,,0.665067970752715,1.20223820209503
210,6.00867748260498,1.01481318779406E-05,1.83446991286473E-05,0.221295431256294,0.375044494867325,0.586621701717377,0.956957519054413,0.665067970752715,1.20223820209503
211,6.00479412078857,9.75781858869595E-06,1.8735012417892E-05,0.221554592251778,0.37601637840271,0.587139248847961,,0.639488399028778,1.22781777381897
212,6.00119733810425,1.01481318779406E-05,1.83446991286473E-05,0.221654653549194,0.377217769622803,0.587444126605987,,0.665067970752715,1.20223820209503
213,5.9964714050293,1.01481318779406E-05,1.91253238881472E-05,0.221802860498428,0.377926558256149,0.588108837604523,,0.665067970752715,1.25339722633362
214,5.99744415283203,1.01481318779406E-05,1.91253238881472E-05,0.22007206082344,0.368903309106827,0.582474648952484,,0.665067970752715,1.25339722633362
215,5.97702550888062,1.01481318779406E-05,1.8735012417892E-05,0.220828801393509,0.374235779047012,0.582816958427429,0.956846058368683,0.665067970752715,1.22781777381897
216,5.97484540939331,9.75781858869595E-06,1.8735012417892E-05,0.223080322146416,0.37871578335762,0.586581528186798,,0.639488399028778,1.22781777381897
217,5.97057819366455,9.75781858869595E-06,1.91253238881472E-05,0.223553970456123,0.381288707256317,0.588432371616364,,0.639488399028778,1.25339722633362
218,5.974365234375,9.75781858869595E-06,1.83446991286473E-05,0.22343085706234,0.380077183246613,0.588163077831268,,0.639488399028778,1.20223820209503
219,5.97257566452026,9.75781858869595E-06,1.83446991286473E-05,0.221986517310142,0.372579276561737,0.586746215820313,,0.639488399028778,1.20223820209503
220,5.96211957931519,9.75781858869595E-06,1.83446991286473E-05,0.223804786801338,0.380862504243851,0.590177476406097,0.95756584405899,0.639488399028778,1.20223820209503
221,5.95660972595215,1.01481318779406E-05,1.83446991286473E-05,0.223834410309792,0.381675899028778,0.591480314731598,,0.665067970752715,1.20223820209503
222,5.95290231704712,9.75781858869595E-06,1.83446991286473E-05,0.223877727985382,0.38205686211586,0.591823816299439,,0.639488399028778,1.20223820209503
223,5.94656133651733,8.97719291970134E-06,1.83446991286473E-05,0.22397743165493,0.383382350206375,0.593020498752594,,0.588329315185547,1.20223820209503
224,5.94410276412964,9.75781858869595E-06,1.8735012417892E-05,0.224073603749275,0.383832782506943,0.593320667743683,,0.639488399028778,1.22781777381897
225,5.93819952011108,9.75781858869595E-06,1.83446991286473E-05,0.224345058202744,0.384474456310272,0.59379643201828,0.958012104034424,0.639488399028778,1.20223820209503
226,5.93474197387695,1.05384442576906E-05,1.83446991286473E-05,0.224423050880432,0.385623544454575,0.594747662544251,,0.690647482872011,1.20223820209503
227,5.93037986755371,9.75781858869595E-06,1.91253238881472E-05,0.224459916353226,0.386240214109421,0.595393598079681,,0.639488399028778,1.25339722633362
228,5.92763662338257,9.75781858869595E-06,1.83446991286473E-05,0.224428370594978,0.386730462312698,0.596002519130707,,0.639488399028778,1.20223820209503
229,5.9206166267395,9.75781858869595E-06,1.8735012417892E-05,0.224623888731003,0.386609464883804,0.596809267997742,,0.639488399028778,1.22781777381897
230,5.91624355316162,1.01481318779406E-05,1.83446991286473E-05,0.224885419011116,0.387685149908066,0.597103595733643,0.958403289318085,0.665067970752715,1.20223820209503
231,5.91238784790039,9.75781858869595E-06,1.83446991286473E-05,0.225198477506638,0.387693762779236,0.597885727882385,,0.639488399028778,1.20223820209503
232,5.90615510940552,9.75781858869595E-06,1.8735012417892E-05,0.225484773516655,0.388244867324829,0.598222196102142,,0.639488399028778,1.22781777381897
233,5.90372800827026,1.01481318779406E-05,1.83446991286473E-05,0.225608691573143,0.389692932367325,0.599203824996948,,0.665067970752715,1.20223820209503
234,5.91891002655029,9.75781858869595E-06,1.79543858394027E-05,0.22052189707756,0.361933887004852,0.58483874797821,,0.639488399028778,1.1766586303711
235,5.89432573318481,9.75781858869595E-06,1.79543858394027E-05,0.225161477923393,0.381454199552536,0.594124317169189,0.958191215991974,0.639488399028778,1.1766586303711
236,5.88298463821411,1.01481318779406E-05,1.83446991286473E-05,0.227410286664963,0.391321331262588,0.598247945308685,,0.665067970752715,1.20223820209503
237,5.87611818313599,1.05384442576906E-05,1.79543858394027E-05,0.227931648492813,0.392959058284759,0.599897027015686,,0.690647482872011,1.1766586303711
238,5.88433456420898,1.01481318779406E-05,1.83446991286473E-05,0.22724361717701,0.386161386966705,0.597644150257111,,0.665067970752715,1.20223820209503
239,5.87363243103027,9.75781858869595E-06,1.83446991286473E-05,0.226704090833664,0.38615357875824,0.598797917366028,,0.639488399028778,1.20223820209503
240,5.86307144165039,9.75781858869595E-06,1.91253238881472E-05,0.228098183870316,0.393079280853271,0.601678431034088,0.959054350852966,0.639488399028778,1.25339722633362
241,5.85816717147827,9.367506208946E-06,1.83446991286473E-05,0.228328734636307,0.394969195127487,0.602777183055878,,0.613908886909485,1.20223820209503
242,5.85433006286621,1.01481318779406E-05,1.8735012417892E-05,0.228591471910477,0.395310312509537,0.603589773178101,,0.665067970752715,1.22781777381897
243,5.84826135635376,1.01481318779406E-05,1.79543858394027E-05,0.228764817118645,0.395893454551697,0.604243159294128,,0.665067970752715,1.1766586303711
244,5.86150550842285,1.01481318779406E-05,1.83446991286473E-05,0.227969437837601,0.386983394622803,0.600726842880249,,0.665067970752715,1.20223820209503
245,5.84954643249512,1.01481318779406E-05,1.83446991286473E-05,0.227748513221741,0.386621952056885,0.601908326148987,0.959545075893402,0.665067970752715,1.20223820209503
246,5.83301496505737,9.367506208946E-06,1.83446991286473E-05,0.229603379964828,0.39721816778183,0.605576455593109,,0.613908886909485,1.20223820209503
247,5.82671880722046,1.01481318779406E-05,1.83446991286473E-05,0.230111077427864,0.39861860871315,0.606191217899323,,0.665067970752715,1.20223820209503
248,5.83424758911133,9.367506208946E-06,1.8735012417892E-05,0.229047030210495,0.388963043689728,0.603731095790863,,0.613908886909485,1.22781777381897
249,5.81763219833374,9.367506208946E-06,1.8735012417892E-05,0.230215489864349,0.396660804748535,0.606968700885773,,0.613908886909485,1.22781777381897
250,5.81112861633301,9.75781858869595E-06,1.8735012417892E-05,0.23078154027462,0.400458544492722,0.60815292596817,0.960004150867462,0.639488399028778,1.22781777381897
251,5.80622816085815,1.05384442576906E-05,1.8735012417892E-05,0.23079226911068,0.400592803955078,0.608787178993225,,0.690647482872011,1.22781777381897
252,5.82964086532593,9.367506208946E-06,1.8735012417892E-05,0.224900260567665,0.369831472635269,0.592141151428223,,0.613908886909485,1.22781777381897
253,5.78973865509033,9.75781858869595E-06,1.79543858394027E-05,0.229837730526924,0.396063625812531,0.603995323181152,,0.639488399028778,1.1766586303711
254,5.78558349609375,1.05384442576906E-05,1.83446991286473E-05,0.232119500637054,0.398733347654343,0.606278240680695,,0.690647482872011,1.20223820209503
255,5.78148746490479,9.75781858869595E-06,1.83446991286473E-05,0.233117610216141,0.403671592473984,0.609230577945709,0.960769534111023,0.639488399028778,1.20223820209503
256,5.77534008026123,1.01481318779406E-05,1.83446991286473E-05,0.23329359292984,0.404246926307678,0.610063493251801,,0.665067970752715,1.20223820209503
257,5.76947259902954,1.01481318779406E-05,1.83446991286473E-05,0.2332633882761,0.403994768857956,0.611026048660278,,0.665067970752715,1.20223820209503
258,5.76544427871704,9.75781858869595E-06,1.83446991286473E-05,0.233458518981934,0.405784755945206,0.6119424700737,,0.639488399028778,1.20223820209503
259,5.76208972930908,9.75781858869595E-06,1.83446991286473E-05,0.233873575925827,0.407151609659195,0.612710237503052,,0.639488399028778,1.20223820209503
260,5.78320741653442,9.367506208946E-06,1.83446991286473E-05,0.230483651161194,0.384287089109421,0.604749023914337,0.96124792098999,0.613908886909485,1.20223820209503
261,5.75363397598267,9.75781858869595E-06,1.8735012417892E-05,0.23335126042366,0.402014315128326,0.611466705799103,,0.639488399028778,1.22781777381897
262,5.74297618865967,1.01481318779406E-05,1.83446991286473E-05,0.234830573201179,0.407600492238998,0.613921761512756,,0.665067970752715,1.20223820209503
263,5.74184322357178,1.01481318779406E-05,1.8735012417892E-05,0.23474009335041,0.406279653310776,0.614074349403381,,0.665067970752715,1.22781777381897
264,5.73556661605835,1.01481318779406E-05,1.83446991286473E-05,0.234960719943047,0.406516194343567,0.614659070968628,,0.665067970752715,1.20223820209503
265,5.73632764816284,9.75781858869595E-06,1.83446991286473E-05,0.234005302190781,0.400162696838379,0.612104475498199,0.961995244026184,0.639488399028778,1.20223820209503
266,5.72241592407227,9.75781858869595E-06,1.83446991286473E-05,0.236176341772079,0.411185890436173,0.616340160369873,,0.639488399028778,1.20223820209503
267,5.71433258056641,9.367506208946E-06,1.8735012417892E-05,0.236228719353676,0.411258488893509,0.617097318172455,,0.613908886909485,1.22781777381897
268,5.70997190475464,9.367506208946E-06,1.79543858394027E-05,0.236258581280708,0.412000864744186,0.617863118648529,,0.613908886909485,1.1766586303711
269,5.70633792877197,9.367506208946E-06,1.83446991286473E-05,0.236721709370613,0.412745594978332,0.618583261966705,,0.613908886909485,1.20223820209503
270,5.69972991943359,9.75781858869595E-06,1.83446991286473E-05,0.23627533018589,0.412690937519074,0.61913788318634,0.96262115240097,0.639488399028778,1.20223820209503
271,5.71154594421387,9.75781858869595E-06,1.83446991286473E-05,0.235690042376518,0.404410064220428,0.614779651165008,,0.639488399028778,1.20223820209503
272,5.71964502334595,9.75781858869595E-06,1.83446991286473E-05,0.228287637233734,0.37532240152359,0.600944638252258,,0.639488399028778,1.20223820209503
273,5.67516136169434,8.97719291970134E-06,1.8735012417892E-05,0.235306680202484,0.409626215696335,0.614401817321777,,0.588329315185547,1.22781777381897
274,5.66887855529785,9.75781858869595E-06,1.91253238881472E-05,0.238487064838409,0.416921138763428,0.618199169635773,,0.639488399028778,1.25339722633362
275,5.66549921035767,9.367506208946E-06,1.83446991286473E-05,0.239000037312508,0.417112410068512,0.619470834732056,0.963120341300964,0.613908886909485,1.20223820209503
276,5.66072559356689,1.01481318779406E-05,1.8735012417892E-05,0.239220216870308,0.417656511068344,0.620448172092438,,0.665067970752715,1.22781777381897
277,5.65605306625366,1.01481318779406E-05,1.99059504666366E-05,0.239236608147621,0.418040573596954,0.62133926153183,,0.665067970752715,1.3045563697815
278,5.64897394180298,9.75781858869595E-06,1.8735012417892E-05,0.23937751352787,0.419033527374268,0.622059762477875,,0.639488399028778,1.22781777381897
279,5.64592170715332,9.367506208946E-06,1.83446991286473E-05,0.2395850867033,0.419469118118286,0.622702598571777,,0.613908886909485,1.20223820209503
280,5.63915729522705,9.75781858869595E-06,1.83446991286473E-05,0.239884406328201,0.420414447784424,0.623456299304962,0.963931262493134,0.639488399028778,1.20223820209503
281,5.65042495727539,9.75781858869595E-06,1.83446991286473E-05,0.238995671272278,0.413112491369247,0.620808839797974,,0.639488399028778,1.20223820209503
282,5.64866876602173,9.75781858869595E-06,1.83446991286473E-05,0.236744463443756,0.401961237192154,0.61790919303894,,0.639488399028778,1.20223820209503
283,5.62411117553711,8.58688053995138E-06,1.83446991286473E-05,0.239069536328316,0.413989901542664,0.622936010360718,,0.562749803066254,1.20223820209503
284,5.61505031585693,9.75781858869595E-06,1.83446991286473E-05,0.240279212594032,0.420303612947464,0.624722123146057,,0.639488399028778,1.20223820209503
285,5.60750389099121,1.01481318779406E-05,1.83446991286473E-05,0.240767568349838,0.423800021409988,0.625832557678223,0.964353680610657,0.665067970752715,1.20223820209503
286,5.60144472122192,9.75781858869595E-06,1.8735012417892E-05,0.241105556488037,0.424848407506943,0.626926600933075,,0.639488399028778,1.22781777381897
287,5.62175893783569,1.01481318779406E-05,1.83446991286473E-05,0.237766861915588,0.405680149793625,0.61899071931839,,0.665067970752715,1.20223820209503
288,5.59436416625977,9.75781858869595E-06,1.83446991286473E-05,0.239781126379967,0.417010933160782,0.624400854110718,,0.639488399028778,1.20223820209503
289,5.58389902114868,1.01481318779406E-05,1.83446991286473E-05,0.24136808514595,0.423962384462357,0.627220094203949,,0.665067970752715,1.20223820209503
290,5.57705926895142,1.01481318779406E-05,1.91253238881472E-05,0.242046624422073,0.428685188293457,0.62879890203476,0.96538895368576,0.665067970752715,1.25339722633362
291,5.60381984710693,1.05384442576906E-05,1.91253238881472E-05,0.23976643383503,0.410648822784424,0.622568726539612,,0.690647482872011,1.25339722633362
292,5.58643865585327,9.367506208946E-06,1.91253238881472E-05,0.239654690027237,0.410944670438767,0.623905956745148,,0.613908886909485,1.25339722633362
293,5.56433439254761,9.75781858869595E-06,1.8735012417892E-05,0.241221323609352,0.420666605234146,0.627665817737579,,0.639488399028778,1.22781777381897
294,5.5541262626648,1.01481318779406E-05,1.79543858394027E-05,0.242829740047455,0.430679678916931,0.630488991737366,,0.665067970752715,1.1766586303711
295,5.54683113098145,9.75781858869595E-06,1.83446991286473E-05,0.243220567703247,0.432222187519074,0.631494402885437,0.966373562812805,0.639488399028778,1.20223820209503
296,5.60249137878418,9.367506208946E-06,1.91253238881472E-05,0.234769016504288,0.388170719146729,0.611602127552033,,0.613908886909485,1.25339722633362
297,5.5568380355835,9.75781858869595E-06,1.8735012417892E-05,0.236107811331749,0.402198553085327,0.617038786411285,,0.639488399028778,1.22781777381897
298,5.52758407592773,9.75781858869595E-06,1.83446991286473E-05,0.241142466664314,0.424344122409821,0.625893414020538,,0.639488399028778,1.20223820209503
299,5.51672315597534,9.75781858869595E-06,1.83446991286473E-05,0.243478268384933,0.430608630180359,0.628517508506775,,0.639488399028778,1.20223820209503
300,5.50954103469849,9.75781858869595E-06,1.83446991286473E-05,0.244375124573708,0.432811558246613,0.630448400974274,0.966266334056854,0.639488399028778,1.20223820209503
301,5.50325536727905,9.367506208946E-06,1.83446991286473E-05,0.245022416114807,0.435571849346161,0.631451070308685,,0.613908886909485,1.20223820209503
302,5.49731874465942,1.01481318779406E-05,1.79543858394027E-05,0.245235696434975,0.437179952859879,0.632700502872467,,0.665067970752715,1.1766586303711
303,5.49148464202881,8.97719291970134E-06,1.8735012417892E-05,0.245656594634056,0.43846720457077,0.633572459220886,,0.588329315185547,1.22781777381897
304,5.49088764190674,9.75781858869595E-06,1.8735012417892E-05,0.244741290807724,0.433053553104401,0.631155252456665,,0.639488399028778,1.22781777381897
305,5.48714876174927,1.05384442576906E-05,1.8735012417892E-05,0.242086067795753,0.422159940004349,0.62757682800293,0.967299461364746,0.690647482872011,1.22781777381897
306,5.47024393081665,9.75781858869595E-06,1.83446991286473E-05,0.245402917265892,0.437680333852768,0.633713722229004,,0.639488399028778,1.20223820209503
307,5.47087574005127,9.75781858869595E-06,1.91253238881472E-05,0.245759963989258,0.436177611351013,0.632629811763763,,0.639488399028778,1.25339722633362
308,5.46467924118042,8.97719291970134E-06,1.83446991286473E-05,0.243495389819145,0.427109867334366,0.629565477371216,,0.588329315185547,1.20223820209503
309,5.44946527481079,9.75781858869595E-06,1.91253238881472E-05,0.24546205997467,0.437062859535217,0.633880376815796,,0.639488399028778,1.25339722633362
310,5.44213962554932,9.75781858869595E-06,1.83446991286473E-05,0.247288644313812,0.444082230329514,0.636182844638824,0.967883348464966,0.639488399028778,1.20223820209503
311,5.43536949157715,9.75781858869595E-06,1.79543858394027E-05,0.247615233063698,0.445712178945541,0.63740336894989,,0.639488399028778,1.1766586303711
312,5.42983245849609,9.367506208946E-06,1.83446991286473E-05,0.247952863574028,0.446513116359711,0.638026297092438,,0.613908886909485,1.20223820209503
313,5.42315578460693,9.75781858869595E-06,1.79543858394027E-05,0.248187705874443,0.447748064994812,0.638440430164337,,0.639488399028778,1.1766586303711
314,5.4173755645752,9.367506208946E-06,1.83446991286473E-05,0.248198851943016,0.448067337274551,0.63932877779007,,0.613908886909485,1.20223820209503
315,5.4106879234314,9.75781858869595E-06,1.83446991286473E-05,0.248186558485031,0.448839366436005,0.639960706233978,0.969371736049652,0.639488399028778,1.20223820209503
316,5.40526485443115,1.01481318779406E-05,1.8735012417892E-05,0.248336017131805,0.449634045362473,0.640829920768738,,0.665067970752715,1.22781777381897
317,5.39746570587158,9.75781858869595E-06,1.83446991286473E-05,0.248539373278618,0.449922859668732,0.641249895095825,,0.639488399028778,1.20223820209503
318,5.39087009429932,9.75781858869595E-06,1.83446991286473E-05,0.248438388109207,0.450344413518906,0.641869723796845,,0.639488399028778,1.20223820209503
319,5.38338232040405,1.01481318779406E-05,1.99059504666366E-05,0.248591244220734,0.451071172952652,0.642337322235107,,0.665067970752715,1.3045563697815
320,5.37929677963257,9.75781858869595E-06,1.79543858394027E-05,0.248849362134933,0.452100038528442,0.642857611179352,0.970305502414703,0.639488399028778,1.1766586303711
321,5.37031841278076,1.01481318779406E-05,1.8735012417892E-05,0.248655125498772,0.452476292848587,0.642831444740295,,0.665067970752715,1.22781777381897
322,5.36495923995972,1.01481318779406E-05,1.8735012417892E-05,0.248977899551392,0.453789323568344,0.643426299095154,,0.665067970752715,1.22781777381897
323,5.3590874671936,9.75781858869595E-06,1.83446991286473E-05,0.249039798974991,0.455430954694748,0.643970370292664,,0.639488399028778,1.20223820209503
324,5.35181903839111,9.75781858869595E-06,1.83446991286473E-05,0.249505400657654,0.456572234630585,0.644757628440857,,0.639488399028778,1.20223820209503
325,5.34173774719238,9.75781858869595E-06,1.91253238881472E-05,0.249717384576797,0.458438724279404,0.645347774028778,0.971284210681915,0.639488399028778,1.25339722633362
326,5.33631420135498,9.367506208946E-06,1.8735012417892E-05,0.249627247452736,0.457997649908066,0.645786881446838,,0.613908886909485,1.22781777381897
327,5.32927942276001,9.367506208946E-06,1.8735012417892E-05,0.249605879187584,0.457622975111008,0.646138548851013,,0.613908886909485,1.22781777381897
328,5.32315826416016,9.75781858869595E-06,1.83446991286473E-05,0.249785602092743,0.458647131919861,0.646690845489502,,0.639488399028778,1.20223820209503
329,5.31495571136475,9.367506208946E-06,1.83446991286473E-05,0.249976575374603,0.460262268781662,0.647124111652374,,0.613908886909485,1.20223820209503
330,5.30748844146729,1.01481318779406E-05,1.83446991286473E-05,0.250160366296768,0.462151378393173,0.648015558719635,0.973044037818909,0.665067970752715,1.20223820209503
331,5.29998254776001,9.367506208946E-06,1.83446991286473E-05,0.250692158937454,0.462707191705704,0.648358643054962,,0.613908886909485,1.20223820209503
332,5.29291486740112,8.97719291970134E-06,1.83446991286473E-05,0.250951051712036,0.464302003383637,0.648710310459137,,0.588329315185547,1.20223820209503
333,5.28551626205444,1.01481318779406E-05,1.8735012417892E-05,0.250951677560806,0.46439254283905,0.649035096168518,,0.665067970752715,1.22781777381897
334,5.27760744094849,1.01481318779406E-05,1.83446991286473E-05,0.251048028469086,0.464657187461853,0.6495401263237,,0.665067970752715,1.20223820209503
335,5.26920747756958,1.01481318779406E-05,1.83446991286473E-05,0.251331359148026,0.466336309909821,0.650036215782166,0.97489058971405,0.665067970752715,1.20223820209503
336,5.26302862167358,9.75781858869595E-06,1.83446991286473E-05,0.251448750495911,0.465210646390915,0.650153338909149,,0.639488399028778,1.20223820209503
337,5.25668001174927,9.367506208946E-06,1.83446991286473E-05,0.251312077045441,0.465754747390747,0.650793015956879,,0.613908886909485,1.20223820209503
338,5.24640607833862,9.75781858869595E-06,1.95156371773919E-05,0.251622915267944,0.467888981103897,0.651282489299774,,0.639488399028778,1.27897679805756
339,5.23908567428589,9.75781858869595E-06,1.83446991286473E-05,0.251963436603546,0.469670355319977,0.651620864868164,,0.639488399028778,1.20223820209503
340,5.23060941696167,9.75781858869595E-06,1.8735012417892E-05,0.251937031745911,0.4694744348526,0.651834011077881,0.975908696651459,0.639488399028778,1.22781777381897
341,5.22312021255493,9.75781858869595E-06,1.8735012417892E-05,0.252275854349136,0.471049726009369,0.652448356151581,,0.639488399028778,1.22781777381897
342,5.21736335754395,1.01481318779406E-05,1.83446991286473E-05,0.25231859087944,0.470567286014557,0.652778923511505,,0.665067970752715,1.20223820209503
343,5.20800924301147,9.367506208946E-06,1.8735012417892E-05,0.25270476937294,0.472856104373932,0.653386652469635,,0.613908886909485,1.22781777381897
344,5.20046138763428,8.97719291970134E-06,1.83446991286473E-05,0.252803057432175,0.473415017127991,0.653556823730469,,0.588329315185547,1.20223820209503
345,5.19132041931152,9.75781858869595E-06,1.8735012417892E-05,0.25274071097374,0.473401755094528,0.653859317302704,0.977720618247986,0.639488399028778,1.22781777381897
346,5.18462800979614,9.75781858869595E-06,1.83446991286473E-05,0.253062248229981,0.475202649831772,0.654292583465576,,0.639488399028778,1.20223820209503
347,5.17582225799561,9.75781858869595E-06,1.83446991286473E-05,0.253208190202713,0.475059807300568,0.654682099819183,,0.639488399028778,1.20223820209503
348,5.1663179397583,9.75781858869595E-06,1.8735012417892E-05,0.253387033939362,0.476124554872513,0.654958069324493,,0.639488399028778,1.22781777381897
349,5.15965270996094,9.367506208946E-06,1.83446991286473E-05,0.253517359495163,0.476312696933746,0.655382752418518,,0.613908886909485,1.20223820209503
350,5.15152215957642,8.97719291970134E-06,1.95156371773919E-05,0.253710597753525,0.4776311814785,0.655591547489166,0.979191839694977,0.588329315185547,1.27897679805756
351,5.1436710357666,1.01481318779406E-05,1.91253238881472E-05,0.253927707672119,0.47836497426033,0.655802726745606,,0.665067970752715,1.25339722633362
352,5.13492918014526,8.97719291970134E-06,1.83446991286473E-05,0.253989547491074,0.478495329618454,0.656145393848419,,0.588329315185547,1.20223820209503
353,5.12619876861572,9.75781858869595E-06,1.95156371773919E-05,0.254353582859039,0.47967329621315,0.656364738941193,,0.639488399028778,1.27897679805756
354,5.11816787719727,9.75781858869595E-06,1.8735012417892E-05,0.254385948181152,0.48015883564949,0.656723856925964,,0.639488399028778,1.22781777381897
355,5.10899972915649,9.367506208946E-06,1.83446991286473E-05,0.254756897687912,0.480928540229797,0.657032549381256,0.980918288230896,0.613908886909485,1.20223820209503
356,5.10152387619019,9.367506208946E-06,1.95156371773919E-05,0.254513919353485,0.481452345848084,0.657195746898651,,0.613908886909485,1.27897679805756
357,5.09100818634033,9.75781858869595E-06,1.83446991286473E-05,0.25472491979599,0.48212993144989,0.657869398593903,,0.639488399028778,1.20223820209503
358,5.084144115448,9.367506208946E-06,1.83446991286473E-05,0.255180954933166,0.483236074447632,0.657943189144135,,0.613908886909485,1.20223820209503
359,5.07432508468628,9.75781858869595E-06,1.83446991286473E-05,0.255187302827835,0.483163475990295,0.657914280891418,,0.639488399028778,1.20223820209503
360,5.06557035446167,9.75781858869595E-06,1.83446991286473E-05,0.255180597305298,0.483115077018738,0.658296406269074,0.982702732086181,0.639488399028778,1.20223820209503
361,5.05747365951538,1.01481318779406E-05,1.83446991286473E-05,0.255545139312744,0.484593570232391,0.658735930919647,,0.665067970752715,1.20223820209503
362,5.04943656921387,9.367506208946E-06,1.83446991286473E-05,0.255513817071915,0.484382808208466,0.659123063087463,,0.613908886909485,1.20223820209503
363,5.03846597671509,8.97719291970134E-06,1.91253238881472E-05,0.255803316831589,0.4856036901474,0.659319400787354,,0.588329315185547,1.25339722633362
364,5.03126096725464,9.75781858869595E-06,1.83446991286473E-05,0.255887776613235,0.485975295305252,0.659272968769074,,0.639488399028778,1.20223820209503
365,5.02160882949829,8.97719291970134E-06,1.8735012417892E-05,0.256131112575531,0.487403839826584,0.659533679485321,0.984817087650299,0.588329315185547,1.22781777381897
366,5.01195430755615,8.58688053995138E-06,1.8735012417892E-05,0.256022602319717,0.486922949552536,0.659877955913544,,0.562749803066254,1.22781777381897
367,5.00490951538086,9.75781858869595E-06,1.8735012417892E-05,0.256296634674072,0.487839430570602,0.660045802593231,,0.639488399028778,1.22781777381897
368,4.99405097961426,1.01481318779406E-05,1.95156371773919E-05,0.256484538316727,0.489262491464615,0.660302639007568,,0.665067970752715,1.27897679805756
369,4.98681545257568,9.75781858869595E-06,1.8735012417892E-05,0.256551951169968,0.488101720809936,0.660213649272919,,0.639488399028778,1.22781777381897
370,4.97823762893677,9.367506208946E-06,1.83446991286473E-05,0.256663322448731,0.489166468381882,0.660419702529907,0.986820876598358,0.613908886909485,1.20223820209503
371,4.96943283081055,9.367506208946E-06,1.8735012417892E-05,0.256795793771744,0.4898901283741,0.660972774028778,,0.613908886909485,1.22781777381897
372,4.96057415008545,8.58688053995138E-06,1.95156371773919E-05,0.256865352392197,0.4898901283741,0.660982131958008,,0.562749803066254,1.27897679805756
373,4.95284461975098,8.97719291970134E-06,1.83446991286473E-05,0.257305324077606,0.490451395511627,0.660988032817841,,0.588329315185547,1.20223820209503
374,4.94363403320313,9.367506208946E-06,1.8735012417892E-05,0.257006078958511,0.490892440080643,0.661011815071106,,0.613908886909485,1.22781777381897
375,4.9345908164978,9.75781858869595E-06,1.83446991286473E-05,0.257305324077606,0.490737110376358,0.661343574523926,0.987836539745331,0.639488399028778,1.20223820209503
376,4.92789363861084,9.75781858869595E-06,1.8735012417892E-05,0.257203608751297,0.490666836500168,0.661332666873932,,0.639488399028778,1.22781777381897
377,4.91996765136719,8.58688053995138E-06,1.83446991286473E-05,0.25732159614563,0.491538792848587,0.661178886890411,,0.562749803066254,1.20223820209503
378,4.9118504524231,9.75781858869595E-06,1.83446991286473E-05,0.257513701915741,0.491802662611008,0.661813139915466,,0.639488399028778,1.20223820209503
379,4.9032826423645,8.97719291970134E-06,1.83446991286473E-05,0.25758495926857,0.492482572793961,0.661405265331268,,0.588329315185547,1.20223820209503
380,4.89594078063965,9.75781858869595E-06,1.91253238881472E-05,0.257739841938019,0.492358446121216,0.661671817302704,0.989576399326324,0.639488399028778,1.25339722633362
381,4.8905086517334,8.97719291970134E-06,1.8735012417892E-05,0.25786280632019,0.493459135293961,0.661698400974274,,0.588329315185547,1.22781777381897
382,4.88306665420532,9.75781858869595E-06,1.8735012417892E-05,0.258047133684158,0.493078976869583,0.661586761474609,,0.639488399028778,1.22781777381897
383,4.87688541412354,9.75781858869595E-06,1.95156371773919E-05,0.257662624120712,0.492043077945709,0.661773681640625,,0.639488399028778,1.27897679805756
384,4.8707766532898,9.75781858869595E-06,1.83446991286473E-05,0.257976442575455,0.493357658386231,0.661865413188934,,0.639488399028778,1.20223820209503
385,4.86478281021118,9.75781858869595E-06,1.8735012417892E-05,0.258029878139496,0.493996977806091,0.662058234214783,0.989999294281006,0.639488399028778,1.22781777381897
386,4.85873699188232,9.367506208946E-06,1.83446991286473E-05,0.258100509643555,0.493156254291534,0.662128865718842,,0.613908886909485,1.20223820209503
387,4.85382127761841,9.367506208946E-06,1.8735012417892E-05,0.25771951675415,0.492837756872177,0.661790072917938,,0.613908886909485,1.22781777381897
388,4.85016107559204,9.367506208946E-06,1.83446991286473E-05,0.258014380931854,0.49327489733696,0.662023901939392,,0.613908886909485,1.20223820209503
389,4.84589624404907,9.75781858869595E-06,1.8735012417892E-05,0.258116215467453,0.494621485471726,0.662216305732727,,0.639488399028778,1.22781777381897
390,4.84147548675537,8.97719291970134E-06,1.83446991286473E-05,0.258059650659561,0.493911892175674,0.662068784236908,0.991355240345001,0.588329315185547,1.20223820209503
391,4.83820819854736,9.367506208946E-06,1.8735012417892E-05,0.258269518613815,0.494426339864731,0.662166357040405,,0.613908886909485,1.22781777381897
392,4.83558177947998,1.01481318779406E-05,1.8735012417892E-05,0.257941216230392,0.492438077926636,0.662076592445374,,0.665067970752715,1.22781777381897
393,4.83234882354736,9.75781858869595E-06,1.83446991286473E-05,0.258174896240234,0.494588702917099,0.662319362163544,,0.639488399028778,1.20223820209503
394,4.83128833770752,9.75781858869595E-06,1.83446991286473E-05,0.258142828941345,0.493321746587753,0.662001669406891,,0.639488399028778,1.20223820209503
395,4.82892799377441,9.75781858869595E-06,1.91253238881472E-05,0.258085966110229,0.493701130151749,0.661920845508575,0.990724742412567,0.639488399028778,1.25339722633362
396,4.82698917388916,9.367506208946E-06,1.8735012417892E-05,0.258205533027649,0.493912696838379,0.662162482738495,,0.613908886909485,1.22781777381897
397,4.82746362686157,9.367506208946E-06,1.95156371773919E-05,0.258225947618484,0.492971241474152,0.661883771419525,,0.613908886909485,1.27897679805756
398,4.8259425163269,9.367506208946E-06,1.83446991286473E-05,0.258161723613739,0.49397748708725,0.661984503269196,,0.613908886909485,1.20223820209503
399,4.82465076446533,9.367506208946E-06,1.83446991286473E-05,0.258143126964569,0.494105488061905,0.662085175514221,,0.613908886909485,1.20223820209503


==> lncs_history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs

05.09.22  llncs.cls        2.22   robust redefinition of \vec (bold italics), bug 
                                  reported by Alexander Malkis, TUM



==> lncs_readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package 
for Springer's Lecture Notes in Computer Science (LNCS) and 
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

